Causal adaptive intensity estimation for non-stationary point processes: a Kalman-kernel duality framework

Estimating the instantaneous conditional intensity of a non-stationary point process from a single realization of discrete event timestamps is a fundamental problem in computational neuroscience, quantitative finance, and network monitoring. Traditional adaptive kernel methods achieve variable bandwidths through Abramson's square-root law, yet existing implementations require non-causal access to the complete event record and incur $\mathcal{O}(N^2)$ or at best $\mathcal{O}(N \log N)$ computational cost. Causal alternatives based on reciprocal inter-arrival times, meanwhile, suffer from systematic divergence under Poisson and bursty arrival dynamics due to Jensen's inequality. This paper addresses both limitations by establishing a formal duality between steady-state Kalman filtering and adaptive exponential kernel smoothing. An endogenous state-space observer is constructed in which Poisson counting statistics dictate the measurement noise ($R \propto \lambda$) and geometric diffusion governs the process volatility ($Q \propto \lambda^2$). Under these physically motivated axioms, the algebraic Riccati equation autonomously yields an effective smoothing bandwidth scaling as $\tau \propto \lambda^{-1/2}$, giving a causal, recursive, $\mathcal{O}(1)$ per-step realization of square-root adaptive bandwidth scaling. A second-order constant-velocity extension produces a $\lambda^{-1/4}$ scaling that reduces approximation bias, and a probabilistic dormant-state gating mechanism suppresses phantom intensity leakage during structural zeros. Synthetic benchmarks together with neural and financial data show that the observer adapts across orders of magnitude in intensity with an empirical per-step cost of approximately 30\,$\mu$s.

==> arxiv-style-LICENSE.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

